An optimization-based registration approach to geometry reduction

We develop and assess an optimization-based approach to parametric geometry reduction. Given a family of parametric domains, we aim to determine a parametric diffeomorphism $\Phi$ that maps a fixed reference domain $\Omega$ into each element of the family, for different values of the parameter; the ultimate goal of our study is to determine an effective tool for parametric projection-based model order reduction of partial differential equations in parametric geometries. For practical problems in engineering, explicit parameterizations of the geometry are likely unavailable: for this reason, our approach takes as inputs a reference mesh of $\Omega$ and a point cloud $\{y_i^{\rm raw}\}_{i=1}^Q$ that belongs to the boundary of the target domain $V$ and returns a bijection $\Phi$ that approximately maps $\Omega$ in $V$. We propose a two-step procedure: given the point clouds $\{x_j\}_{j=1}^N\subset \partial \Omega$ and $\{y_i^{\rm raw}\}_{i=1}^Q \subset \partial V$, we first resort to a point-set registration algorithm to determine the displacements $\{ v_j \}_{j=1}^N$ such that the deformed point cloud $\{y_j:= x_j+v_j \}_{j=1}^N$ approximates $\partial V$; then, we solve a nonlinear non-convex optimization problem to build a mapping $\Phi$ that is bijective from $\Omega$ in $\mathbb{R}^d$ and (approximately) satisfies $\Phi(x_j) = y_j$ for $j=1,\ldots,N$.We present a rigorous mathematical analysis to justify our approach; we further present thorough numerical experiments to show the effectiveness of the proposed method.

==> data/param_geo/lambdas_sorted.dat <==
   1.0000000e+00   1.4414344e-01
   2.0000000e+00   9.7654810e-02
   3.0000000e+00   5.3313227e-02
   4.0000000e+00   3.4035778e-02
   5.0000000e+00   1.9306349e-02
   6.0000000e+00   8.3774378e-03
   7.0000000e+00   5.7356045e-03
   8.0000000e+00   3.3620316e-03
   9.0000000e+00   1.3829574e-03
   1.0000000e+01   7.4652540e-04
   1.1000000e+01   5.1279158e-04
   1.2000000e+01   3.4771266e-04
   1.3000000e+01   2.2454059e-04
   1.4000000e+01   1.5322168e-04
   1.5000000e+01   1.0115844e-04
   1.6000000e+01   7.2745059e-05
   1.7000000e+01   5.1307059e-05
   1.8000000e+01   3.6840668e-05
   1.9000000e+01   2.6393681e-05
   2.0000000e+01   1.9178259e-05
   2.1000000e+01   1.5100962e-05
   2.2000000e+01   1.1163602e-05
   2.3000000e+01   8.4266308e-06
   2.4000000e+01   6.2922487e-06
   2.5000000e+01   4.9124827e-06
   2.6000000e+01   3.7494072e-06
   2.7000000e+01   2.7658330e-06
   2.8000000e+01   2.0036151e-06
   2.9000000e+01   1.5492563e-06
   3.0000000e+01   1.2125793e-06
   3.1000000e+01   9.4992668e-07
   3.2000000e+01   7.6786881e-07
   3.3000000e+01   5.9975685e-07
   3.4000000e+01   4.5630348e-07
   3.5000000e+01   3.5534050e-07
   3.6000000e+01   2.7703939e-07
   3.7000000e+01   2.1538039e-07
   3.8000000e+01   1.6821847e-07
   3.9000000e+01   1.3805373e-07
   4.0000000e+01   1.1538247e-07
   4.1000000e+01   9.6661953e-08
   4.2000000e+01   7.8464031e-08
   4.3000000e+01   6.2067535e-08
   4.4000000e+01   4.9149042e-08
   4.5000000e+01   4.0542472e-08
   4.6000000e+01   3.3250945e-08
   4.7000000e+01   2.6930242e-08
   4.8000000e+01   2.1770923e-08
   4.9000000e+01   1.7245309e-08
   5.0000000e+01   1.4331394e-08
   5.1000000e+01   1.1898365e-08
   5.2000000e+01   9.8640700e-09
   5.3000000e+01   8.4244012e-09
   5.4000000e+01   7.1664963e-09
   5.5000000e+01   6.1930822e-09
   5.6000000e+01   5.3165289e-09
   5.7000000e+01   4.4913437e-09
   5.8000000e+01   3.7217683e-09
   5.9000000e+01   3.1338291e-09
   6.0000000e+01   2.6168795e-09
   6.1000000e+01   2.1717238e-09
   6.2000000e+01   1.7826469e-09
   6.3000000e+01   1.4817843e-09
   6.4000000e+01   1.2283263e-09
   6.5000000e+01   1.0468423e-09
   6.6000000e+01   8.8535712e-10
   6.7000000e+01   7.4569895e-10
   6.8000000e+01   6.2223682e-10
   6.9000000e+01   5.2022175e-10
   7.0000000e+01   4.2455139e-10
   7.1000000e+01   3.4639658e-10
   7.2000000e+01   2.7910108e-10
   7.3000000e+01   2.2816615e-10
   7.4000000e+01   1.8455959e-10
   7.5000000e+01   1.4416091e-10
   7.6000000e+01   1.0967727e-10
   7.7000000e+01   8.1984419e-11
   7.8000000e+01   6.6610606e-11
   7.9000000e+01   5.1401217e-11
   8.0000000e+01   3.9792836e-11
   8.1000000e+01   3.0564773e-11
   8.2000000e+01   2.4563684e-11
   8.3000000e+01   1.8771873e-11
   8.4000000e+01   1.4243939e-11
   8.5000000e+01   1.0248913e-11
   8.6000000e+01   7.7177154e-12
   8.7000000e+01   6.0995653e-12
   8.8000000e+01   4.6922466e-12
   8.9000000e+01   3.6212144e-12
   9.0000000e+01   2.6382230e-12
   9.1000000e+01   1.9558799e-12
   9.2000000e+01   1.3762325e-12
   9.3000000e+01   8.9250829e-13
   9.4000000e+01   6.5025763e-13
   9.5000000e+01   4.6540549e-13
   9.6000000e+01   3.2696068e-13
   9.7000000e+01   2.0539126e-13
   9.8000000e+01   9.9142916e-14
   9.9000000e+01   2.9753977e-14
   1.0000000e+02   8.8817842e-16


==> data/param_geo/lambdas_sorted_inverted.dat <==
   1.0000000e+00   1.4019358e-01
   2.0000000e+00   9.4270891e-02
   3.0000000e+00   5.1074564e-02
   4.0000000e+00   3.2585763e-02
   5.0000000e+00   1.7985280e-02
   6.0000000e+00   7.0203627e-03
   7.0000000e+00   4.4943280e-03
   8.0000000e+00   2.5548702e-03
   9.0000000e+00   8.0405251e-04
   1.0000000e+01   4.1444425e-04
   1.1000000e+01   2.0721926e-04
   1.2000000e+01   7.3080343e-05
   1.3000000e+01   2.7012819e-05
   1.4000000e+01   1.3872388e-05
   1.5000000e+01   5.2832935e-06
   1.6000000e+01   3.4551653e-06
   1.7000000e+01   1.8392180e-06
   1.8000000e+01   9.9205661e-07
   1.9000000e+01   5.1093689e-07
   2.0000000e+01   4.0336794e-07
   2.1000000e+01   3.1254477e-07
   2.2000000e+01   2.3315478e-07
   2.3000000e+01   1.7502051e-07
   2.4000000e+01   1.3952530e-07
   2.5000000e+01   1.1399661e-07
   2.6000000e+01   9.4092037e-08
   2.7000000e+01   7.5815708e-08
   2.8000000e+01   6.3142453e-08
   2.9000000e+01   5.3278826e-08
   3.0000000e+01   4.4647214e-08
   3.1000000e+01   3.6634501e-08
   3.2000000e+01   2.9717410e-08
   3.3000000e+01   2.3906155e-08
   3.4000000e+01   2.0208422e-08
   3.5000000e+01   1.7048403e-08
   3.6000000e+01   1.4157501e-08
   3.7000000e+01   1.1580286e-08
   3.8000000e+01   9.5361444e-09
   3.9000000e+01   7.9143165e-09
   4.0000000e+01   6.7331988e-09
   4.1000000e+01   5.7173182e-09
   4.2000000e+01   4.8119949e-09
   4.3000000e+01   4.0077658e-09
   4.4000000e+01   3.3443542e-09
   4.5000000e+01   2.8608810e-09
   4.6000000e+01   2.4049510e-09
   4.7000000e+01   2.0285069e-09
   4.8000000e+01   1.7054543e-09
   4.9000000e+01   1.4500937e-09
   5.0000000e+01   1.2456821e-09
   5.1000000e+01   1.0513972e-09
   5.2000000e+01   8.8291985e-10
   5.3000000e+01   7.3732864e-10
   5.4000000e+01   6.2502326e-10
   5.5000000e+01   5.2001925e-10
   5.6000000e+01   4.3338133e-10
   5.7000000e+01   3.5767478e-10
   5.8000000e+01   2.9712477e-10
   5.9000000e+01   2.4625380e-10
   6.0000000e+01   2.0237634e-10
   6.1000000e+01   1.6863311e-10
   6.2000000e+01   1.3704504e-10
   6.3000000e+01   1.1033363e-10
   6.4000000e+01   8.9912411e-11
   6.5000000e+01   7.3666295e-11
   6.6000000e+01   6.0348948e-11
   6.7000000e+01   4.9840576e-11
   6.8000000e+01   3.9720449e-11
   6.9000000e+01   3.2056247e-11
   7.0000000e+01   2.5322522e-11
   7.1000000e+01   1.8929081e-11
   7.2000000e+01   1.4562240e-11
   7.3000000e+01   1.1578294e-11
   7.4000000e+01   9.1120445e-12
   7.5000000e+01   7.0909945e-12
   7.6000000e+01   5.3660409e-12
   7.7000000e+01   4.0826231e-12
   7.8000000e+01   3.2018832e-12
   7.9000000e+01   2.5165425e-12
   8.0000000e+01   2.0270452e-12
   8.1000000e+01   1.6711077e-12
   8.2000000e+01   1.3298251e-12
   8.3000000e+01   1.0366152e-12
   8.4000000e+01   7.9392048e-13
   8.5000000e+01   5.9352523e-13
   8.6000000e+01   4.3176573e-13
   8.7000000e+01   3.3506531e-13
   8.8000000e+01   2.4524827e-13
   8.9000000e+01   1.8540725e-13
   9.0000000e+01   1.3233858e-13
   9.1000000e+01   9.1149310e-14
   9.2000000e+01   5.9507954e-14
   9.3000000e+01   4.2410520e-14
   9.4000000e+01   3.1308289e-14
   9.5000000e+01   2.2537527e-14
   9.6000000e+01   1.5432100e-14
   9.7000000e+01   8.7707619e-15
   9.8000000e+01   5.1070259e-15
   9.9000000e+01   2.2204460e-15
   1.0000000e+02  -4.4408921e-16


==> data/param_geo/lambdas_unsorted.dat <==
   1.0000000e+00   2.6209131e-01
   2.0000000e+00   2.0361836e-01
   3.0000000e+00   1.6251257e-01
   4.0000000e+00   1.3912419e-01
   5.0000000e+00   1.1884371e-01
   6.0000000e+00   1.0050270e-01
   7.0000000e+00   8.5198390e-02
   8.0000000e+00   7.1663838e-02
   9.0000000e+00   6.1924080e-02
   1.0000000e+01   5.2698550e-02
   1.1000000e+01   4.4936304e-02
   1.2000000e+01   3.8700323e-02
   1.3000000e+01   3.2780774e-02
   1.4000000e+01   2.7255820e-02
   1.5000000e+01   2.2950834e-02
   1.6000000e+01   1.9300701e-02
   1.7000000e+01   1.6385672e-02
   1.8000000e+01   1.3892487e-02
   1.9000000e+01   1.1623987e-02
   2.0000000e+01   9.7905224e-03
   2.1000000e+01   8.3113746e-03
   2.2000000e+01   7.0302223e-03
   2.3000000e+01   5.8574651e-03
   2.4000000e+01   5.0608275e-03
   2.5000000e+01   4.3220442e-03
   2.6000000e+01   3.6218239e-03
   2.7000000e+01   3.0335239e-03
   2.8000000e+01   2.4951902e-03
   2.9000000e+01   2.0614865e-03
   3.0000000e+01   1.6877597e-03
   3.1000000e+01   1.4052474e-03
   3.2000000e+01   1.1874339e-03
   3.3000000e+01   9.7697623e-04
   3.4000000e+01   8.0740121e-04
   3.5000000e+01   6.7812335e-04
   3.6000000e+01   5.6444796e-04
   3.7000000e+01   4.7807887e-04
   3.8000000e+01   4.0347287e-04
   3.9000000e+01   3.4682152e-04
   4.0000000e+01   2.9542596e-04
   4.1000000e+01   2.5876216e-04
   4.2000000e+01   2.2305897e-04
   4.3000000e+01   1.9353209e-04
   4.4000000e+01   1.6863994e-04
   4.5000000e+01   1.4663586e-04
   4.6000000e+01   1.2810765e-04
   4.7000000e+01   1.1210885e-04
   4.8000000e+01   9.8506217e-05
   4.9000000e+01   8.6144553e-05
   5.0000000e+01   7.6371549e-05
   5.1000000e+01   6.7479870e-05
   5.2000000e+01   5.9748854e-05
   5.3000000e+01   5.2218049e-05
   5.4000000e+01   4.5653342e-05
   5.5000000e+01   3.9593970e-05
   5.6000000e+01   3.4172096e-05
   5.7000000e+01   2.9989839e-05
   5.8000000e+01   2.5956494e-05
   5.9000000e+01   2.2292661e-05
   6.0000000e+01   1.9261419e-05
   6.1000000e+01   1.6534008e-05
   6.2000000e+01   1.4256961e-05
   6.3000000e+01   1.2471901e-05
   6.4000000e+01   1.0753852e-05
   6.5000000e+01   9.2145787e-06
   6.6000000e+01   7.9441744e-06
   6.7000000e+01   6.7582388e-06
   6.8000000e+01   5.8432942e-06
   6.9000000e+01   5.0954426e-06
   7.0000000e+01   4.4193344e-06
   7.1000000e+01   3.8315001e-06
   7.2000000e+01   3.3225787e-06
   7.3000000e+01   2.8660592e-06
   7.4000000e+01   2.4772967e-06
   7.5000000e+01   2.1163750e-06
   7.6000000e+01   1.7907649e-06
   7.7000000e+01   1.5293149e-06
   7.8000000e+01   1.3289347e-06
   7.9000000e+01   1.1378372e-06
   8.0000000e+01   9.8123583e-07
   8.1000000e+01   8.4874988e-07
   8.2000000e+01   7.2230573e-07
   8.3000000e+01   6.2284880e-07
   8.4000000e+01   5.2744034e-07
   8.5000000e+01   4.4829885e-07
   8.6000000e+01   3.7376635e-07
   8.7000000e+01   3.0581382e-07
   8.8000000e+01   2.4253291e-07
   8.9000000e+01   1.9955774e-07
   9.0000000e+01   1.6503547e-07
   9.1000000e+01   1.3126164e-07
   9.2000000e+01   1.0366100e-07
   9.3000000e+01   7.7804236e-08
   9.4000000e+01   5.6921655e-08
   9.5000000e+01   4.0228000e-08
   9.6000000e+01   2.5256593e-08
   9.7000000e+01   1.5918569e-08
   9.8000000e+01   9.5753433e-09
   9.9000000e+01   3.7494796e-09
   1.0000000e+02  -6.6613381e-16


==> data/param_geo/lambdas_unsorted_inverted.dat <==
   1.0000000e+00   2.5745634e-01
   2.0000000e+00   1.9981037e-01
   3.0000000e+00   1.5905928e-01
   4.0000000e+00   1.3550815e-01
   5.0000000e+00   1.1559865e-01
   6.0000000e+00   9.8215934e-02
   7.0000000e+00   8.2835348e-02
   8.0000000e+00   6.9355150e-02
   9.0000000e+00   5.9507188e-02
   1.0000000e+01   5.0255498e-02
   1.1000000e+01   4.2602114e-02
   1.2000000e+01   3.6513672e-02
   1.3000000e+01   3.0622059e-02
   1.4000000e+01   2.5291900e-02
   1.5000000e+01   2.1026560e-02
   1.6000000e+01   1.7593937e-02
   1.7000000e+01   1.4719716e-02
   1.8000000e+01   1.2282862e-02
   1.9000000e+01   1.0063105e-02
   2.0000000e+01   8.2519365e-03
   2.1000000e+01   6.8797004e-03
   2.2000000e+01   5.6643901e-03
   2.3000000e+01   4.6127043e-03
   2.4000000e+01   3.8472540e-03
   2.5000000e+01   3.1730406e-03
   2.6000000e+01   2.6238124e-03
   2.7000000e+01   2.1469210e-03
   2.8000000e+01   1.7135230e-03
   2.9000000e+01   1.3699936e-03
   3.0000000e+01   1.0945258e-03
   3.1000000e+01   8.6829659e-04
   3.2000000e+01   6.8768545e-04
   3.3000000e+01   5.2724542e-04
   3.4000000e+01   4.0602398e-04
   3.5000000e+01   3.0902853e-04
   3.6000000e+01   2.4537828e-04
   3.7000000e+01   1.9221610e-04
   3.8000000e+01   1.4727407e-04
   3.9000000e+01   1.1605813e-04
   4.0000000e+01   9.0291611e-05
   4.1000000e+01   7.1603434e-05
   4.2000000e+01   5.5873207e-05
   4.3000000e+01   4.0756158e-05
   4.4000000e+01   3.0799685e-05
   4.5000000e+01   2.2524320e-05
   4.6000000e+01   1.5750497e-05
   4.7000000e+01   1.1341999e-05
   4.8000000e+01   7.8390180e-06
   4.9000000e+01   6.1504219e-06
   5.0000000e+01   4.8846349e-06
   5.1000000e+01   3.7598112e-06
   5.2000000e+01   2.8444885e-06
   5.3000000e+01   2.2385342e-06
   5.4000000e+01   1.7731802e-06
   5.5000000e+01   1.4197744e-06
   5.6000000e+01   1.1566891e-06
   5.7000000e+01   9.2447080e-07
   5.8000000e+01   7.5416020e-07
   5.9000000e+01   6.3219705e-07
   6.0000000e+01   5.3980392e-07
   6.1000000e+01   4.5591523e-07
   6.2000000e+01   3.8756082e-07
   6.3000000e+01   3.2321207e-07
   6.4000000e+01   2.6890479e-07
   6.5000000e+01   2.2774138e-07
   6.6000000e+01   1.8986050e-07
   6.7000000e+01   1.5910764e-07
   6.8000000e+01   1.3447495e-07
   6.9000000e+01   1.1301030e-07
   7.0000000e+01   9.4240768e-08
   7.1000000e+01   7.9018043e-08
   7.2000000e+01   6.4621813e-08
   7.3000000e+01   5.4479094e-08
   7.4000000e+01   4.4687634e-08
   7.5000000e+01   3.5596260e-08
   7.6000000e+01   2.9867327e-08
   7.7000000e+01   2.4812792e-08
   7.8000000e+01   2.0491197e-08
   7.9000000e+01   1.6722565e-08
   8.0000000e+01   1.3619556e-08
   8.1000000e+01   1.1105663e-08
   8.2000000e+01   9.0867193e-09
   8.3000000e+01   7.2913020e-09
   8.4000000e+01   5.7830418e-09
   8.5000000e+01   4.6207607e-09
   8.6000000e+01   3.5442529e-09
   8.7000000e+01   2.6436263e-09
   8.8000000e+01   1.9228228e-09
   8.9000000e+01   1.4403151e-09
   9.0000000e+01   1.0784428e-09
   9.1000000e+01   7.9928741e-10
   9.2000000e+01   6.0900807e-10
   9.3000000e+01   4.5132187e-10
   9.4000000e+01   3.2778458e-10
   9.5000000e+01   2.0905710e-10
   9.6000000e+01   1.3226431e-10
   9.7000000e+01   8.0446649e-11
   9.8000000e+01   4.4567017e-11
   9.9000000e+01   1.4372392e-11
   1.0000000e+02   1.1102230e-16


==> data/param_geo/xi_1m5/lambdas_sorted.dat <==
   1.0000000e+00   1.4324639e-01
   2.0000000e+00   9.6925816e-02
   3.0000000e+00   5.2823127e-02
   4.0000000e+00   3.3951307e-02
   5.0000000e+00   1.9252282e-02
   6.0000000e+00   8.3128800e-03
   7.0000000e+00   5.7260595e-03
   8.0000000e+00   3.3910737e-03
   9.0000000e+00   1.4151851e-03
   1.0000000e+01   6.6087830e-04
   1.1000000e+01   4.4611765e-04
   1.2000000e+01   2.5479204e-04
   1.3000000e+01   1.2514447e-04
   1.4000000e+01   8.3915357e-05
   1.5000000e+01   5.4504859e-05
   1.6000000e+01   3.7844739e-05
   1.7000000e+01   2.4851622e-05
   1.8000000e+01   1.5806123e-05
   1.9000000e+01   1.0854896e-05
   2.0000000e+01   7.4075406e-06
   2.1000000e+01   5.6541570e-06
   2.2000000e+01   4.1523965e-06
   2.3000000e+01   2.9061955e-06
   2.4000000e+01   2.1442619e-06
   2.5000000e+01   1.4751255e-06
   2.6000000e+01   1.0742306e-06
   2.7000000e+01   7.6058441e-07
   2.8000000e+01   5.8805631e-07
   2.9000000e+01   4.3470427e-07
   3.0000000e+01   3.3717544e-07
   3.1000000e+01   2.6113358e-07
   3.2000000e+01   2.0088261e-07
   3.3000000e+01   1.5147177e-07
   3.4000000e+01   1.1516932e-07
   3.5000000e+01   8.3633878e-08
   3.6000000e+01   5.8428296e-08
   3.7000000e+01   4.4766192e-08
   3.8000000e+01   3.4824850e-08
   3.9000000e+01   2.6716249e-08
   4.0000000e+01   1.9962480e-08
   4.1000000e+01   1.5473617e-08
   4.2000000e+01   1.1749667e-08
   4.3000000e+01   9.1372246e-09
   4.4000000e+01   7.4201898e-09
   4.5000000e+01   6.1381320e-09
   4.6000000e+01   4.9404073e-09
   4.7000000e+01   4.0992963e-09
   4.8000000e+01   3.4519608e-09
   4.9000000e+01   2.8243207e-09
   5.0000000e+01   2.2825875e-09
   5.1000000e+01   1.8567631e-09
   5.2000000e+01   1.5352931e-09
   5.3000000e+01   1.2398069e-09
   5.4000000e+01   1.0215717e-09
   5.5000000e+01   8.3577889e-10
   5.6000000e+01   6.9798467e-10
   5.7000000e+01   5.6776694e-10
   5.8000000e+01   4.4690318e-10
   5.9000000e+01   3.4842651e-10
   6.0000000e+01   2.7446434e-10
   6.1000000e+01   2.1543400e-10
   6.2000000e+01   1.6059587e-10
   6.3000000e+01   1.1866841e-10
   6.4000000e+01   9.0120023e-11
   6.5000000e+01   6.8847039e-11
   6.6000000e+01   5.4738547e-11
   6.7000000e+01   4.0924708e-11
   6.8000000e+01   3.1600722e-11
   6.9000000e+01   2.4751978e-11
   7.0000000e+01   1.9614976e-11
   7.1000000e+01   1.5459301e-11
   7.2000000e+01   1.1859735e-11
   7.3000000e+01   8.7334584e-12
   7.4000000e+01   6.5202288e-12
   7.5000000e+01   4.7782889e-12
   7.6000000e+01   3.7021497e-12
   7.7000000e+01   2.7677860e-12
   7.8000000e+01   1.9256818e-12
   7.9000000e+01   1.4090951e-12
   8.0000000e+01   1.0421664e-12
   8.1000000e+01   8.1645801e-13
   8.2000000e+01   6.2561067e-13
   8.3000000e+01   4.8649973e-13
   8.4000000e+01   3.5937919e-13
   8.5000000e+01   2.6145752e-13
   8.6000000e+01   1.7719159e-13
   8.7000000e+01   1.3522516e-13
   8.8000000e+01   1.0191847e-13
   8.9000000e+01   7.4051876e-14
   9.0000000e+01   5.3290705e-14
   9.1000000e+01   4.2188475e-14
   9.2000000e+01   3.1086245e-14
   9.3000000e+01   2.1649349e-14
   9.4000000e+01   1.5321078e-14
   9.5000000e+01   9.7699626e-15
   9.6000000e+01   5.8841820e-15
   9.7000000e+01   3.6637360e-15
   9.8000000e+01   2.5535130e-15
   9.9000000e+01   1.5543122e-15
   1.0000000e+02   6.6613381e-16


==> data/param_geo/xi_1m5/lambdas_sorted_inverted.dat <==
   1.0000000e+00   1.4086293e-01
   2.0000000e+00   9.4774707e-02
   3.0000000e+00   5.1318592e-02
   4.0000000e+00   3.2699765e-02
   5.0000000e+00   1.8050263e-02
   6.0000000e+00   7.0741194e-03
   7.0000000e+00   4.5200831e-03
   8.0000000e+00   2.5680466e-03
   9.0000000e+00   7.5600641e-04
   1.0000000e+01   4.0648603e-04
   1.1000000e+01   2.2518580e-04
   1.2000000e+01   1.1800794e-04
   1.3000000e+01   8.4844980e-05
   1.4000000e+01   5.9780444e-05
   1.5000000e+01   4.6193859e-05
   1.6000000e+01   3.5341554e-05
   1.7000000e+01   2.6658114e-05
   1.8000000e+01   2.0334203e-05
   1.9000000e+01   1.5678185e-05
   2.0000000e+01   1.1959867e-05
   2.1000000e+01   8.6146038e-06
   2.2000000e+01   6.8701920e-06
   2.3000000e+01   5.4239694e-06
   2.4000000e+01   4.2941550e-06
   2.5000000e+01   3.3151629e-06
   2.6000000e+01   2.5850684e-06
   2.7000000e+01   2.0485523e-06
   2.8000000e+01   1.5960112e-06
   2.9000000e+01   1.2816136e-06
   3.0000000e+01   1.0259409e-06
   3.1000000e+01   8.3090172e-07
   3.2000000e+01   6.5514101e-07
   3.3000000e+01   5.2737260e-07
   3.4000000e+01   4.3511122e-07
   3.5000000e+01   3.5977388e-07
   3.6000000e+01   2.9239619e-07
   3.7000000e+01   2.4387683e-07
   3.8000000e+01   2.0384979e-07
   3.9000000e+01   1.6713085e-07
   4.0000000e+01   1.3268473e-07
   4.1000000e+01   1.1254720e-07
   4.2000000e+01   9.2717150e-08
   4.3000000e+01   7.5226737e-08
   4.4000000e+01   6.2591483e-08
   4.5000000e+01   5.1434227e-08
   4.6000000e+01   4.1816672e-08
   4.7000000e+01   3.3624300e-08
   4.8000000e+01   2.7275804e-08
   4.9000000e+01   2.2421220e-08
   5.0000000e+01   1.8330170e-08
   5.1000000e+01   1.4533120e-08
   5.2000000e+01   1.1887122e-08
   5.3000000e+01   9.9276444e-09
   5.4000000e+01   8.1747973e-09
   5.5000000e+01   6.5649641e-09
   5.6000000e+01   5.3741048e-09
   5.7000000e+01   4.4354027e-09
   5.8000000e+01   3.6851923e-09
   5.9000000e+01   3.0825927e-09
   6.0000000e+01   2.6011735e-09
   6.1000000e+01   2.1791201e-09
   6.2000000e+01   1.8519121e-09
   6.3000000e+01   1.5876989e-09
   6.4000000e+01   1.3465112e-09
   6.5000000e+01   1.1555895e-09
   6.6000000e+01   9.8646702e-10
   6.7000000e+01   8.6286145e-10
   6.8000000e+01   7.4966344e-10
   6.9000000e+01   6.4743400e-10
   7.0000000e+01   5.4928362e-10
   7.1000000e+01   4.5990156e-10
   7.2000000e+01   3.8752335e-10
   7.3000000e+01   3.2131608e-10
   7.4000000e+01   2.7101166e-10
   7.5000000e+01   2.3057445e-10
   7.6000000e+01   1.9136603e-10
   7.7000000e+01   1.6186208e-10
   7.8000000e+01   1.3500712e-10
   7.9000000e+01   1.1141710e-10
   8.0000000e+01   9.1792351e-11
   8.1000000e+01   7.4572903e-11
   8.2000000e+01   5.8139604e-11
   8.3000000e+01   4.6598836e-11
   8.4000000e+01   3.8301917e-11
   8.5000000e+01   3.0697556e-11
   8.6000000e+01   2.3840485e-11
   8.7000000e+01   1.8699708e-11
   8.8000000e+01   1.4916068e-11
   8.9000000e+01   1.1661561e-11
   9.0000000e+01   8.9360741e-12
   9.1000000e+01   6.7432726e-12
   9.2000000e+01   4.6410653e-12
   9.3000000e+01   3.5879077e-12
   9.4000000e+01   2.6303404e-12
   9.5000000e+01   1.7126300e-12
   9.6000000e+01   1.1044499e-12
   9.7000000e+01   5.9230398e-13
   9.8000000e+01   3.0253577e-13
   9.9000000e+01   7.8714812e-14
   1.0000000e+02   6.6613381e-16


==> data/param_geo/xi_1m5/lambdas_unsorted.dat <==
   1.0000000e+00   2.6188043e-01
   2.0000000e+00   2.0363433e-01
   3.0000000e+00   1.6248450e-01
   4.0000000e+00   1.3898713e-01
   5.0000000e+00   1.1889878e-01
   6.0000000e+00   1.0077468e-01
   7.0000000e+00   8.5399516e-02
   8.0000000e+00   7.1870312e-02
   9.0000000e+00   6.2094504e-02
   1.0000000e+01   5.2848250e-02
   1.1000000e+01   4.5020163e-02
   1.2000000e+01   3.8780523e-02
   1.3000000e+01   3.2822925e-02
   1.4000000e+01   2.7263143e-02
   1.5000000e+01   2.2928865e-02
   1.6000000e+01   1.9241435e-02
   1.7000000e+01   1.6316486e-02
   1.8000000e+01   1.3823862e-02
   1.9000000e+01   1.1555437e-02
   2.0000000e+01   9.7181115e-03
   2.1000000e+01   8.2026477e-03
   2.2000000e+01   6.9309537e-03
   2.3000000e+01   5.8074928e-03
   2.4000000e+01   4.9775403e-03
   2.5000000e+01   4.1866537e-03
   2.6000000e+01   3.4656999e-03
   2.7000000e+01   2.8593906e-03
   2.8000000e+01   2.3543114e-03
   2.9000000e+01   1.9116009e-03
   3.0000000e+01   1.5360305e-03
   3.1000000e+01   1.2718344e-03
   3.2000000e+01   1.0556824e-03
   3.3000000e+01   8.7188196e-04
   3.4000000e+01   7.0687709e-04
   3.5000000e+01   5.9470657e-04
   3.6000000e+01   4.9088619e-04
   3.7000000e+01   4.2003412e-04
   3.8000000e+01   3.6089270e-04
   3.9000000e+01   3.0896496e-04
   4.0000000e+01   2.6430594e-04
   4.1000000e+01   2.3151427e-04
   4.2000000e+01   2.0013996e-04
   4.3000000e+01   1.7660934e-04
   4.4000000e+01   1.5422763e-04
   4.5000000e+01   1.3613949e-04
   4.6000000e+01   1.1847011e-04
   4.7000000e+01   1.0357995e-04
   4.8000000e+01   9.0793245e-05
   4.9000000e+01   7.8775841e-05
   5.0000000e+01   6.7037193e-05
   5.1000000e+01   5.6910061e-05
   5.2000000e+01   4.9474082e-05
   5.3000000e+01   4.2602941e-05
   5.4000000e+01   3.6463402e-05
   5.5000000e+01   3.1421063e-05
   5.6000000e+01   2.6915755e-05
   5.7000000e+01   2.2644688e-05
   5.8000000e+01   1.8843808e-05
   5.9000000e+01   1.5825951e-05
   6.0000000e+01   1.3332186e-05
   6.1000000e+01   1.1036557e-05
   6.2000000e+01   9.1305727e-06
   6.3000000e+01   7.5387504e-06
   6.4000000e+01   6.1702279e-06
   6.5000000e+01   5.0095319e-06
   6.6000000e+01   4.0859109e-06
   6.7000000e+01   3.4635795e-06
   6.8000000e+01   2.8685021e-06
   6.9000000e+01   2.4514277e-06
   7.0000000e+01   2.0767554e-06
   7.1000000e+01   1.7389502e-06
   7.2000000e+01   1.4447593e-06
   7.3000000e+01   1.2402078e-06
   7.4000000e+01   1.0429308e-06
   7.5000000e+01   8.6739277e-07
   7.6000000e+01   7.2115402e-07
   7.7000000e+01   5.8106438e-07
   7.8000000e+01   4.7131344e-07
   7.9000000e+01   3.8877946e-07
   8.0000000e+01   3.1370218e-07
   8.1000000e+01   2.5657678e-07
   8.2000000e+01   2.0951532e-07
   8.3000000e+01   1.7011013e-07
   8.4000000e+01   1.3664034e-07
   8.5000000e+01   1.0644741e-07
   8.6000000e+01   8.3685915e-08
   8.7000000e+01   6.3369771e-08
   8.8000000e+01   4.8277629e-08
   8.9000000e+01   3.5592419e-08
   9.0000000e+01   2.6152911e-08
   9.1000000e+01   1.8948193e-08
   9.2000000e+01   1.4467494e-08
   9.3000000e+01   1.0413021e-08
   9.4000000e+01   7.3481122e-09
   9.5000000e+01   4.4096717e-09
   9.6000000e+01   2.9215411e-09
   9.7000000e+01   1.6225801e-09
   9.8000000e+01   7.6198936e-10
   9.9000000e+01   2.3683577e-10
   1.0000000e+02  -4.4408921e-16


==> data/param_geo/xi_1m5/lambdas_unsorted_inverted.dat <==
   1.0000000e+00   2.5914595e-01
   2.0000000e+00   2.0130042e-01
   3.0000000e+00   1.6039263e-01
   4.0000000e+00   1.3684167e-01
   5.0000000e+00   1.1689226e-01
   6.0000000e+00   9.9311184e-02
   7.0000000e+00   8.3850159e-02
   8.0000000e+00   7.0353112e-02
   9.0000000e+00   6.0514719e-02
   1.0000000e+01   5.1227244e-02
   1.1000000e+01   4.3581376e-02
   1.2000000e+01   3.7417990e-02
   1.3000000e+01   3.1463108e-02
   1.4000000e+01   2.5944934e-02
   1.5000000e+01   2.1612701e-02
   1.6000000e+01   1.8059440e-02
   1.7000000e+01   1.5142908e-02
   1.8000000e+01   1.2669947e-02
   1.9000000e+01   1.0438175e-02
   2.0000000e+01   8.6086656e-03
   2.1000000e+01   7.1812214e-03
   2.2000000e+01   5.9236825e-03
   2.3000000e+01   4.8482064e-03
   2.4000000e+01   4.0489167e-03
   2.5000000e+01   3.3595814e-03
   2.6000000e+01   2.7807780e-03
   2.7000000e+01   2.3112753e-03
   2.8000000e+01   1.8812689e-03
   2.9000000e+01   1.5138220e-03
   3.0000000e+01   1.2170459e-03
   3.1000000e+01   9.8648726e-04
   3.2000000e+01   8.1134993e-04
   3.3000000e+01   6.4691819e-04
   3.4000000e+01   5.2268922e-04
   3.5000000e+01   4.2582896e-04
   3.6000000e+01   3.6040270e-04
   3.7000000e+01   3.0356821e-04
   3.8000000e+01   2.5745226e-04
   3.9000000e+01   2.2399137e-04
   4.0000000e+01   1.9153952e-04
   4.1000000e+01   1.6121620e-04
   4.2000000e+01   1.3878062e-04
   4.3000000e+01   1.1822878e-04
   4.4000000e+01   1.0280622e-04
   4.5000000e+01   8.8241481e-05
   4.6000000e+01   7.6618041e-05
   4.7000000e+01   6.5469257e-05
   4.8000000e+01   5.6859542e-05
   4.9000000e+01   5.0412513e-05
   5.0000000e+01   4.4229858e-05
   5.1000000e+01   3.9602008e-05
   5.2000000e+01   3.5195151e-05
   5.3000000e+01   3.1072851e-05
   5.4000000e+01   2.7518467e-05
   5.5000000e+01   2.4236561e-05
   5.6000000e+01   2.1338208e-05
   5.7000000e+01   1.9014096e-05
   5.8000000e+01   1.6766580e-05
   5.9000000e+01   1.4820691e-05
   6.0000000e+01   1.3096066e-05
   6.1000000e+01   1.1638448e-05
   6.2000000e+01   1.0294808e-05
   6.3000000e+01   9.0465819e-06
   6.4000000e+01   7.8639751e-06
   6.5000000e+01   6.9552953e-06
   6.6000000e+01   6.1076616e-06
   6.7000000e+01   5.2908759e-06
   6.8000000e+01   4.5741238e-06
   6.9000000e+01   3.9227381e-06
   7.0000000e+01   3.3772204e-06
   7.1000000e+01   2.9258081e-06
   7.2000000e+01   2.5471210e-06
   7.3000000e+01   2.1940605e-06
   7.4000000e+01   1.8657012e-06
   7.5000000e+01   1.5919875e-06
   7.6000000e+01   1.3354169e-06
   7.7000000e+01   1.1321788e-06
   7.8000000e+01   9.6954084e-07
   7.9000000e+01   8.2847654e-07
   8.0000000e+01   6.9917496e-07
   8.1000000e+01   5.9606298e-07
   8.2000000e+01   5.0343034e-07
   8.3000000e+01   4.2421785e-07
   8.4000000e+01   3.4629489e-07
   8.5000000e+01   2.8258299e-07
   8.6000000e+01   2.3006945e-07
   8.7000000e+01   1.8011194e-07
   8.8000000e+01   1.4374871e-07
   8.9000000e+01   1.1467001e-07
   9.0000000e+01   8.8694024e-08
   9.1000000e+01   6.8464101e-08
   9.2000000e+01   5.1619103e-08
   9.3000000e+01   3.8124652e-08
   9.4000000e+01   2.7216368e-08
   9.5000000e+01   1.8272859e-08
   9.6000000e+01   1.2957442e-08
   9.7000000e+01   8.6518281e-09
   9.8000000e+01   4.8424186e-09
   9.9000000e+01   2.1986137e-09
   1.0000000e+02  -6.6613381e-16


==> data/square_square/Jmin_expjac.dat <==
   8.0000000e+00   9.8428558e-01
   1.6000000e+01   9.6370861e-01
   2.4000000e+01   9.3024365e-01
   3.2000000e+01   8.9146751e-01
   4.0000000e+01   8.5413470e-01
   4.8000000e+01   8.2446822e-01
   5.6000000e+01   8.1135729e-01
   6.4000000e+01   8.0543432e-01
   7.2000000e+01   7.6060353e-01
   8.0000000e+01   6.8044255e-01
   8.8000000e+01   5.8122082e-01
   9.6000000e+01   4.5477397e-01
   1.0400000e+02   2.9382945e-01
   1.1200000e+02   1.2246550e-01
   1.2000000e+02   5.1448272e-02


==> data/square_square/Jmin_expmesh.dat <==
   8.0000000e+00   9.8399765e-01
   1.6000000e+01   9.6265499e-01
   2.4000000e+01   9.2533096e-01
   3.2000000e+01   8.7380538e-01
   4.0000000e+01   8.0979158e-01
   4.8000000e+01   7.2417506e-01
   5.6000000e+01   6.0201540e-01
   6.4000000e+01   4.5356309e-01
   7.2000000e+01   3.7634670e-01
   8.0000000e+01   3.4380626e-01
   8.8000000e+01   2.8404758e-01
   9.6000000e+01   1.9314906e-01
   1.0400000e+02   1.1769552e-01
   1.1200000e+02  -3.0756763e-02
   1.2000000e+02  -1.4372166e+00


==> data/square_square/nbrits_expjac.dat <==
   8.0000000e+00   1.8000000e+01
   1.6000000e+01   2.0000000e+01
   2.4000000e+01   2.2000000e+01
   3.2000000e+01   2.5000000e+01
   4.0000000e+01   2.6000000e+01
   4.8000000e+01   2.2000000e+01
   5.6000000e+01   2.3000000e+01
   6.4000000e+01   2.8000000e+01
   7.2000000e+01   2.8000000e+01
   8.0000000e+01   2.5000000e+01
   8.8000000e+01   2.5000000e+01
   9.6000000e+01   1.5000000e+01
   1.0400000e+02   1.9000000e+01
   1.1200000e+02   2.0000000e+01
   1.2000000e+02   8.8000000e+01


==> data/square_square/nbrits_expmesh.dat <==
   8.0000000e+00   1.9000000e+01
   1.6000000e+01   2.7000000e+01
   2.4000000e+01   3.0000000e+01
   3.2000000e+01   3.5000000e+01
   4.0000000e+01   4.3000000e+01
   4.8000000e+01   6.0000000e+01
   5.6000000e+01   7.9000000e+01
   6.4000000e+01   9.3000000e+01
   7.2000000e+01   1.2000000e+02
   8.0000000e+01   1.4900000e+02
   8.8000000e+01   1.7900000e+02
   9.6000000e+01   2.3200000e+02
   1.0400000e+02   2.9500000e+02
   1.1200000e+02   4.1900000e+02
   1.2000000e+02   5.4700000e+02


==> data/square_square/old_stuff2/Jmin_expjac.dat <==
   8.0000000e+00   9.8428558e-01
   1.6000000e+01   9.6370861e-01
   2.4000000e+01   9.3024365e-01
   3.2000000e+01   8.9146751e-01
   4.0000000e+01   8.5413470e-01
   4.8000000e+01   8.2446822e-01
   5.6000000e+01   8.1135729e-01
   6.4000000e+01   8.0543432e-01
   7.2000000e+01   7.6060353e-01
   8.0000000e+01   6.8044255e-01
   8.8000000e+01   5.8122082e-01
   9.6000000e+01   4.5477397e-01
   1.0400000e+02   2.9382945e-01
   1.1200000e+02   1.2246550e-01
   1.2000000e+02   5.1448275e-02


==> data/square_square/old_stuff2/Jmin_expmesh.dat <==
   8.0000000e+00   9.8400877e-01
   1.6000000e+01   9.6277293e-01
   2.4000000e+01   9.2560541e-01
   3.2000000e+01   8.7418577e-01
   4.0000000e+01   8.1032549e-01
   4.8000000e+01   7.2500621e-01
   5.6000000e+01   6.0353362e-01
   6.4000000e+01   4.5433060e-01
   7.2000000e+01   3.7613927e-01
   8.0000000e+01   3.4395674e-01
   8.8000000e+01   2.8453092e-01
   9.6000000e+01   1.9468155e-01
   1.0400000e+02   1.1903644e-01
   1.1200000e+02  -2.5669067e-02
   1.2000000e+02  -1.3763498e+00


==> data/square_square/old_stuff2/nbrits_expjac.dat <==
   8.0000000e+00   1.8000000e+01
   1.6000000e+01   2.0000000e+01
   2.4000000e+01   2.2000000e+01
   3.2000000e+01   2.5000000e+01
   4.0000000e+01   2.6000000e+01
   4.8000000e+01   2.2000000e+01
   5.6000000e+01   2.3000000e+01
   6.4000000e+01   2.8000000e+01
   7.2000000e+01   2.8000000e+01
   8.0000000e+01   2.5000000e+01
   8.8000000e+01   2.5000000e+01
   9.6000000e+01   1.5000000e+01
   1.0400000e+02   1.9000000e+01
   1.1200000e+02   2.0000000e+01
   1.2000000e+02   7.8000000e+01


==> data/square_square/old_stuff2/nbrits_expmesh.dat <==
   8.0000000e+00   1.9000000e+01
   1.6000000e+01   3.2000000e+01
   2.4000000e+01   3.6000000e+01
   3.2000000e+01   3.5000000e+01
   4.0000000e+01   4.4000000e+01
   4.8000000e+01   7.1000000e+01
   5.6000000e+01   8.3000000e+01
   6.4000000e+01   9.4000000e+01
   7.2000000e+01   1.2000000e+02
   8.0000000e+01   1.4900000e+02
   8.8000000e+01   1.7600000e+02
   9.6000000e+01   2.2400000e+02
   1.0400000e+02   2.9200000e+02
   1.1200000e+02   4.1900000e+02
   1.2000000e+02   4.9500000e+02


==> data/square_square/old_stuff2/qmin_expjac.dat <==
   8.0000000e+00   6.1099999e-01
   1.6000000e+01   4.5089812e-01
   2.4000000e+01   3.1992385e-01
   3.2000000e+01   2.2440891e-01
   4.0000000e+01   1.6032960e-01
   4.8000000e+01   1.1979383e-01
   5.6000000e+01   9.6117834e-02
   6.4000000e+01   8.4159335e-02
   7.2000000e+01   8.0879297e-02
   8.0000000e+01   8.4723300e-02
   8.8000000e+01   8.5020219e-02
   9.6000000e+01   4.8059624e-02
   1.0400000e+02   1.3293468e-02
   1.1200000e+02   1.9152065e-05
   1.2000000e+02   1.4828047e-05


==> data/square_square/old_stuff2/qmin_expmesh.dat <==
   8.0000000e+00   6.1455577e-01
   1.6000000e+01   4.9825981e-01
   2.4000000e+01   4.6316585e-01
   3.2000000e+01   4.5061035e-01
   4.0000000e+01   4.4370890e-01
   4.8000000e+01   4.3883283e-01
   5.6000000e+01   4.3205766e-01
   6.4000000e+01   3.6644387e-01
   7.2000000e+01   2.7623736e-01
   8.0000000e+01   2.3189941e-01
   8.8000000e+01   1.1590537e-01
   9.6000000e+01   8.8040302e-02
   1.0400000e+02   7.7430855e-02
   1.1200000e+02   6.7126262e-02
   1.2000000e+02   6.2768711e-02


==> data/square_square/qmin_expjac.dat <==
   8.0000000e+00   6.1099999e-01
   1.6000000e+01   4.5089812e-01
   2.4000000e+01   3.1992385e-01
   3.2000000e+01   2.2440891e-01
   4.0000000e+01   1.6032960e-01
   4.8000000e+01   1.1979383e-01
   5.6000000e+01   9.6117834e-02
   6.4000000e+01   8.4159335e-02
   7.2000000e+01   8.0879297e-02
   8.0000000e+01   8.4723300e-02
   8.8000000e+01   8.5020219e-02
   9.6000000e+01   4.8059624e-02
   1.0400000e+02   1.3293468e-02
   1.1200000e+02   1.9152065e-05
   1.2000000e+02   1.4828083e-05


==> data/square_square/qmin_expmesh.dat <==
   8.0000000e+00   6.1469500e-01
   1.6000000e+01   4.9916291e-01
   2.4000000e+01   4.6432124e-01
   3.2000000e+01   4.5177579e-01
   4.0000000e+01   4.4486185e-01
   4.8000000e+01   4.3993766e-01
   5.6000000e+01   4.3304755e-01
   6.4000000e+01   3.6578544e-01
   7.2000000e+01   2.7635254e-01
   8.0000000e+01   2.3252706e-01
   8.8000000e+01   1.1544579e-01
   9.6000000e+01   8.8147719e-02
   1.0400000e+02   7.7491484e-02
   1.1200000e+02   6.7184052e-02
   1.2000000e+02   6.2823163e-02


==> data/three/H2/Jmin_delta1m2.dat <==
   1.6666667e-01   7.4781837e-01
   3.3333333e-01   4.5724753e-01
   5.0000000e-01   2.3094211e-01
   6.6666667e-01   6.8913032e-02
   8.3333333e-01  -2.8725102e-02
   1.0000000e+00  -6.0896483e-02


==> data/three/H2/Jmin_delta1m4.dat <==
   1.6666667e-01   6.6061156e-01
   3.3333333e-01   3.8589662e-01
   5.0000000e-01   1.7693890e-01
   6.6666667e-01   3.3753701e-02
   8.3333333e-01  -4.3657627e-02
   1.0000000e+00  -5.5294415e-02


==> data/three/H2/Jmin_delta1m6.dat <==
   1.6666667e-01   6.5970178e-01
   3.3333333e-01   3.8516845e-01
   5.0000000e-01   1.7641284e-01
   6.6666667e-01   3.3431456e-02
   8.3333333e-01  -4.3774809e-02
   1.0000000e+00  -5.5206117e-02


==> data/three/H2/qmin_delta1m2.dat <==
   1.6666667e-01   8.1316056e-01
   3.3333333e-01   7.7781410e-01
   5.0000000e-01   7.2221938e-01
   6.6666667e-01   5.8148015e-01
   8.3333333e-01   -6.0216637e-02
   1.0000000e+00   -2.3656622e-01


==> data/three/H2/qmin_delta1m4.dat <==
   1.6666667e-01   7.9890214e-01
   3.3333333e-01   7.6726938e-01
   5.0000000e-01   7.0824220e-01
   6.6666667e-01   4.6029065e-01
   8.3333333e-01   -1.5176248e-01
   1.0000000e+00   -1.7362320e-01


==> data/three/H2/qmin_delta1m6.dat <==
   1.6666667e-01   7.9876169e-01
   3.3333333e-01   7.6716693e-01
   5.0000000e-01   7.0810282e-01
   6.6666667e-01   4.5879601e-01
   8.3333333e-01   -1.4855251e-01
   1.0000000e+00   -1.7299460e-01


==> data/three/Nconv/Jmin.dat <==
   5.0000000e+00  -3.8504923e-01
   1.0000000e+01   1.3345636e-03
   1.5000000e+01   2.2567076e-03
   2.0000000e+01   2.0992270e-03
   2.5000000e+01   1.9011900e-03
   3.0000000e+01   1.8222517e-03


==> data/three/Nconv/qmin.dat <==
   5.0000000e+00   2.3002077e-02
   1.0000000e+01   3.7410881e-01
   1.5000000e+01   3.8467326e-01
   2.0000000e+01   3.8434226e-01
   2.5000000e+01   3.8641404e-01
   3.0000000e+01   3.8669445e-01


==> data/three/expjac_05/Jmin_delta1m2.dat <==
   1.6666667e-01   7.4781837e-01
   3.3333333e-01   4.5724753e-01
   5.0000000e-01   2.3094211e-01
   6.6666667e-01   6.8913037e-02
   8.3333333e-01   5.2164430e-02
   1.0000000e+00   5.0260518e-02


==> data/three/expjac_05/Jmin_delta1m4.dat <==
   1.6666667e-01   6.6061156e-01
   3.3333333e-01   3.8589662e-01
   5.0000000e-01   1.7693890e-01
   6.6666667e-01   5.1554080e-02
   8.3333333e-01   5.2096527e-02
   1.0000000e+00   4.9890311e-02


==> data/three/expjac_05/Jmin_delta1m6.dat <==
   1.6666667e-01   6.5970178e-01
   3.3333333e-01   3.8516845e-01
   5.0000000e-01   1.7641284e-01
   6.6666667e-01   5.1555754e-02
   8.3333333e-01   5.2095204e-02
   1.0000000e+00   4.9884543e-02


==> data/three/expjac_05/qmin_delta1m2.dat <==
   1.6666667e-01   8.1316056e-01
   3.3333333e-01   7.7781410e-01
   5.0000000e-01   7.2221938e-01
   6.6666667e-01   5.8148015e-01
   8.3333333e-01   4.6470710e-01
   1.0000000e+00   2.1913503e-01


==> data/three/expjac_05/qmin_delta1m4.dat <==
   1.6666667e-01   7.9890214e-01
   3.3333333e-01   7.6726938e-01
   5.0000000e-01   7.0824220e-01
   6.6666667e-01   5.1477667e-01
   8.3333333e-01   4.0336629e-01
   1.0000000e+00   1.3811557e-01


==> data/three/expjac_05/qmin_delta1m6.dat <==
   1.6666667e-01   7.9876169e-01
   3.3333333e-01   7.6716693e-01
   5.0000000e-01   7.0810282e-01
   6.6666667e-01   5.1464380e-01
   8.3333333e-01   4.0275572e-01
   1.0000000e+00   1.3634031e-01


==> data/three/expjac_1/Jmin_delta1m2.dat <==
   1.6666667e-01   7.4781837e-01
   3.3333333e-01   4.5724753e-01
   5.0000000e-01   2.3094211e-01
   6.6666667e-01   1.0287166e-01
   8.3333333e-01   1.0313516e-01
   1.0000000e+00   9.8650688e-02


==> data/three/expjac_1/Jmin_delta1m4.dat <==
   1.6666667e-01   6.6061156e-01
   3.3333333e-01   3.8589662e-01
   5.0000000e-01   1.7693890e-01
   6.6666667e-01   1.0339949e-01
   8.3333333e-01   1.0072431e-01
   1.0000000e+00   9.0994640e-02


==> data/three/expjac_1/Jmin_delta1m6.dat <==
   1.6666667e-01   6.5970178e-01
   3.3333333e-01   3.8516845e-01
   5.0000000e-01   1.7641284e-01
   6.6666667e-01   1.0340507e-01
   8.3333333e-01   1.0070312e-01
   1.0000000e+00   9.0922582e-02


==> data/three/expjac_1/qmin_delta1m2.dat <==
   1.6666667e-01   8.1316056e-01
   3.3333333e-01   7.7781410e-01
   5.0000000e-01   7.2221938e-01
   6.6666667e-01   6.2474808e-01
   8.3333333e-01   4.6032601e-01
   1.0000000e+00   9.8947508e-02


==> data/three/expjac_1/qmin_delta1m4.dat <==
   1.6666667e-01   7.9890214e-01
   3.3333333e-01   7.6726938e-01
   5.0000000e-01   7.0824220e-01
   6.6666667e-01   5.9871829e-01
   8.3333333e-01   3.9662859e-01
   1.0000000e+00   1.2942911e-02


==> data/three/expjac_1/qmin_delta1m6.dat <==
   1.6666667e-01   7.9876169e-01
   3.3333333e-01   7.6716693e-01
   5.0000000e-01   7.0810282e-01
   6.6666667e-01   5.9844873e-01
   8.3333333e-01   3.9599314e-01
   1.0000000e+00   1.2387476e-02


==> data/three/expmesh/Jmin_delta1m2.dat <==
   1.6666667e-01   7.4615146e-01
   3.3333333e-01   4.5601718e-01
   5.0000000e-01   2.2932023e-01
   6.6666667e-01   6.6238017e-02
   8.3333333e-01   1.4341790e-02
   1.0000000e+00   2.9839728e-03


==> data/three/expmesh/Jmin_delta1m4.dat <==
   1.6666667e-01   6.5960982e-01
   3.3333333e-01   3.8512316e-01
   5.0000000e-01   1.7556948e-01
   6.6666667e-01   3.8783659e-02
   8.3333333e-01   8.8300098e-03
   1.0000000e+00   1.9064078e-03


==> data/three/expmesh/Jmin_delta1m6.dat <==
   1.6666667e-01   6.5871416e-01
   3.3333333e-01   3.8439679e-01
   5.0000000e-01   1.7503939e-01
   6.6666667e-01   3.8599555e-02
   8.3333333e-01   8.7863557e-03
   1.0000000e+00   1.9011900e-03


==> data/three/expmesh/qmin_delta1m2.dat <==
   1.6666667e-01   8.1387619e-01
   3.3333333e-01   7.7979208e-01
   5.0000000e-01   7.3544288e-01
   6.6666667e-01   5.7099946e-01
   8.3333333e-01   4.2093726e-01
   1.0000000e+00   3.5585806e-01


==> data/three/expmesh/qmin_delta1m4.dat <==
   1.6666667e-01   7.9977718e-01
   3.3333333e-01   7.6982403e-01
   5.0000000e-01   7.2870936e-01
   6.6666667e-01   5.0321944e-01
   8.3333333e-01   3.7015209e-01
   1.0000000e+00   3.8652042e-01


==> data/three/expmesh/qmin_delta1m6.dat <==
   1.6666667e-01   7.9963865e-01
   3.3333333e-01   7.6972858e-01
   5.0000000e-01   7.2864895e-01
   6.6666667e-01   5.0283948e-01
   8.3333333e-01   3.6982577e-01
   1.0000000e+00   3.8641404e-01


==> data/three/neohook/Jmin_delta1m2.dat <==
   1.6666667e-01   7.5695770e-01
   3.3333333e-01   4.7424862e-01
   5.0000000e-01   2.5459874e-01
   6.6666667e-01   1.0764574e-01
   8.3333333e-01   4.0974769e-02
   1.0000000e+00   1.8949213e-02


==> data/three/neohook/Jmin_delta1m4.dat <==
   1.6666667e-01   6.6705163e-01
   3.3333333e-01   4.0020416e-01
   5.0000000e-01   2.0235700e-01
   6.6666667e-01   7.9535079e-02
   8.3333333e-01   3.2783386e-02
   1.0000000e+00   1.5362008e-02


==> data/three/neohook/Jmin_delta1m6.dat <==
   1.6666667e-01   6.6613708e-01
   3.3333333e-01   3.9949668e-01
   5.0000000e-01   2.0186912e-01
   6.6666667e-01   7.9292625e-02
   8.3333333e-01   3.2691667e-02
   1.0000000e+00   1.5329833e-02


==> data/three/neohook/qmin_delta1m2.dat <==
   1.6666667e-01   8.1201175e-01
   3.3333333e-01   7.8020559e-01
   5.0000000e-01   7.3151762e-01
   6.6666667e-01   6.4799171e-01
   8.3333333e-01   4.6515048e-01
   1.0000000e+00   1.7697322e-01


==> data/three/neohook/qmin_delta1m4.dat <==
   1.6666667e-01   7.9783458e-01
   3.3333333e-01   7.6952608e-01
   5.0000000e-01   7.2145721e-01
   6.6666667e-01   6.1313812e-01
   8.3333333e-01   3.8704615e-01
   1.0000000e+00   1.0200074e-01


==> data/three/neohook/qmin_delta1m6.dat <==
   1.6666667e-01   7.9769475e-01
   3.3333333e-01   7.6940568e-01
   5.0000000e-01   7.2133671e-01
   6.6666667e-01   6.1256463e-01
   8.3333333e-01   3.8610051e-01
   1.0000000e+00   1.0139390e-01


==> data/three/pot_vs_full/Jmin_full.dat <==
   1.6666667e-01   6.5871416e-01
   3.3333333e-01   3.8439679e-01
   5.0000000e-01   1.7503939e-01
   6.6666667e-01   3.8599555e-02
   8.3333333e-01   8.7863557e-03
   1.0000000e+00   1.9011900e-03


==> data/three/pot_vs_full/Jmin_pot.dat <==
   1.6666667e-01   6.4074444e-01
   3.3333333e-01   3.6000591e-01
   5.0000000e-01   1.6390727e-01
   6.6666667e-01   4.6584236e-02
   8.3333333e-01   1.0145588e-02
   1.0000000e+00  -1.2617711e+00


==> data/three/pot_vs_full/nbrit_full.dat <==
   1.6666667e-01   1.0000000e+01
   3.3333333e-01   1.0000000e+01
   5.0000000e-01   1.5000000e+01
   6.6666667e-01   2.1000000e+01
   8.3333333e-01   3.8000000e+01
   1.0000000e+00   8.8000000e+01


==> data/three/pot_vs_full/nbrit_pot.dat <==
   1.6666667e-01   1.5000000e+01
   3.3333333e-01   1.7000000e+01
   5.0000000e-01   2.5000000e+01
   6.6666667e-01   3.3000000e+01
   8.3333333e-01   1.5000000e+02
   1.0000000e+00   1.0000000e+03


==> data/three/pot_vs_full/qmin_full.dat <==
   1.6666667e-01   7.9963865e-01
   3.3333333e-01   7.6972858e-01
   5.0000000e-01   7.2864895e-01
   6.6666667e-01   5.0283948e-01
   8.3333333e-01   3.6982577e-01
   1.0000000e+00   3.8641404e-01


==> data/three/pot_vs_full/qmin_pot.dat <==
   1.6666667e-01   7.8028644e-01
   3.3333333e-01   6.7337709e-01
   5.0000000e-01   6.1107238e-01
   6.6666667e-01   3.7507772e-01
   8.3333333e-01   3.1289794e-01
   1.0000000e+00   8.1516663e-02

